Wireless Network Simplification : Beyond Diamond Networks

We consider an arbitrary layered Gaussian relay network with $L$ layers of $N$ relays each, from which we select subnetworks with $K$ relays per layer. We prove that: (i) For arbitrary $L, N$ and $K = 1$, there always exists a subnetwork that approximately achieves $\frac{2}{(L-1)N + 4}$ $\left(\mbox{resp.}\frac{2}{LN+2}\right)$ of the network capacity for odd $L$ (resp. even $L$), (ii) For $L = 2, N = 3, K = 2$, there always exists a subnetwork that approximately achieves $\frac{1}{2}$ of the network capacity. We also provide example networks where even the best subnetworks achieve exactly these fractions (up to additive gaps). Along the way, we derive some results on MIMO antenna selection and capacity decomposition that may also be of independent interest.

==> network_L2_N3.tikz <==

\begin{tikzpicture}[transform shape]
  \tikzstyle{vertex}=[circle,fill=black!25,draw=black,minimum size=13pt,inner sep=0pt]
  \tikzstyle{vertexS}=[circle,fill=black!100,draw=black,minimum size=13pt,inner sep=0pt]
  \tikzstyle{vertexD}=[circle,fill=gray!30,draw=black,minimum size=13pt,inner sep=0pt]

	\node at (-0.1,0.5) {$S$};
        \node[vertexS](G-S) at (0,0) {};
        \node[vertexD](G-D) at (5,0) {};
	\node at (5.1,0.5) {$D$};

        \foreach \x/\lindex in {3.5/2}{
            \foreach \y/\n in {1/3,-1/1}
            \node[vertexD](N\lindex\n) at (\x,\y){};

            \node[vertexS](N\lindex2) at (\x,0){};
        }

        \foreach \x/\lindex in {1.5/1}{
            \foreach \y/\n in {-1/1,0/2}
             \node[vertexS](N\lindex\n) at (\x,\y){};

             \node[vertexD](N\lindex3) at (\x,1){};
        }

        \draw (G-S) -- (N11);
        \draw (G-S) -- (N12);
        \draw (N21) -- (G-D);
        \draw (N23) -- (G-D);
        \draw (N13) -- (N23);
        \draw (N11) -- (N22);

        \draw[line width=2.5] (N22) -- (G-D);
        \draw[line width=2.5] (G-S) -- (N13);
        \draw[line width=2.5] (N12) -- (N23);
        \draw[line width=2.5] (N11) -- (N21);



        \node[anchor=west]() at (7,0.5){\Large $\frac{1}{4}\widebar{C}$};
        \draw[line width=2.5] (5.7,0.5) -- (7,0.5);

        \node[anchor=west]() at (7,-0.5){\Large $\widebar{C}$};
            \draw (5.7,-0.5) -- (7,-0.5);

             \node at (1,-1.3){};

\end{tikzpicture}


==> network_even.tikz <==

\begin{tikzpicture}[transform shape]
  \tikzstyle{vertex}=[circle,fill=black!25,draw=black,minimum size=17pt,inner sep=0pt]
  \tikzstyle{vertexS}=[circle,fill=black!100,draw=black,minimum size=17pt,inner sep=0pt]
  \tikzstyle{vertexD}=[circle,fill=gray!30,draw=black,minimum size=17pt,inner sep=0pt]

	\node at (-0.1,0.7) {\Large $S$};
        \node[vertexS](G-S) at (0,0) {};
        \node[vertexD](G-D) at (14,0) {};
	\node at (14.1,0.7) {\Large $D$};

        \foreach \x/\lindex in {4/2,8/4,12/6}{
            \node at (\x,-2.6){\Large $\lindex$};
            \foreach \y/\n in {-1/2,0/3,1/4,2/5}
            \node[vertexD](N\lindex\n) at (\x,\y){};

            \node[vertexS](N\lindex1) at (\x,-2){};
        }

        \foreach \x/\lindex in {2/1,6/3,10/5}{
            \node at (\x,-2.6){\Large $\lindex$};
            \foreach \y/\n in {-1/2,0/3,1/4,2/5}
             \node[vertexS](N\lindex\n) at (\x,\y){};

             \node[vertexD](N\lindex1) at (\x,-2){};
        }

        \foreach \i in {2,3,4,5}{
        \draw (G-S) -- (N1\i);
        \draw (N6\i) -- (G-D);
        }
        \draw[line width=2.5] (N61) -- (G-D);
        \draw[line width=2.5]  (G-S) -- (N11);

        \foreach \lindexB/\lindexA in {1/2,3/4,5/6}{
            \draw (N\lindexB1) -- (N\lindexA1);
            \foreach \i in {2,3,4,5}{
                \draw[line width=2.5] (N\lindexB\i) -- (N\lindexA\i);
                  \draw (N\lindexB\i) -- (N\lindexA1);
                  \draw (N\lindexB1) -- (N\lindexA\i);
        }
        }
    
        \foreach \lindexB/\lindexA in {2/3,4/5}{
            \draw (N\lindexB1) -- (N\lindexA1);
            \foreach \i in {1,2,3,4,5}
            \foreach \j in {1,2,3,4,5}
                    \draw (N\lindexB\i) -- (N\lindexA\j);
        }

        \foreach \lindexB/\lindexA in {2/3,4/5}
        \draw[line width=2.5] (N\lindexB1) -- (N\lindexA1);
        
        \node[anchor=west]() at (5,-3.3){\Large $\frac{2}{LN + 2}\widebar{C}$};
        \draw[line width=2.5] (3,-3.2) -- (5,-3.2);

        \node[anchor=west]() at (10,-3.2){\Large $\widebar{C}$};
            \draw (8,-3.2) -- (10,-3.2);


\end{tikzpicture}


==> network_odd.tikz <==

\begin{tikzpicture}[transform shape]
  \tikzstyle{vertex}=[circle,fill=black!25,draw=black,minimum size=17pt,inner sep=0pt]
  \tikzstyle{vertexS}=[circle,fill=black!100,draw=black,minimum size=17pt,inner sep=0pt]
  \tikzstyle{vertexD}=[circle,fill=gray!30,draw=black,minimum size=17pt,inner sep=0pt]

	\node at (-0.1,0.7) {\Large $S$};
        \node[vertexS](G-S) at (0,0) {};
        \node[vertexD](G-D) at (12,0) {};
	\node at (12.1,0.7) {\Large $D$};

        \foreach \x/\lindex in {4/2,8/4}{
            \node at (\x,-2.6){\Large $\lindex$};
            \foreach \y/\n in {-1/2,0/3,1/4,2/5}
            \node[vertexD](N\lindex\n) at (\x,\y){};

            \node[vertexS](N\lindex1) at (\x,-2){};
        }

        \foreach \x/\lindex in {2/1,6/3,10/5}{
            \node at (\x,-2.6){\Large $\lindex$};
            \foreach \y/\n in {-1/2,0/3,1/4,2/5}
             \node[vertexS](N\lindex\n) at (\x,\y){};

             \node[vertexD](N\lindex1) at (\x,-2){};
        }

        \foreach \i in {2,3,4,5}{
        \draw (G-S) -- (N1\i);
        }
	\draw[line width=2.5] (N55) -- (G-D);
        \draw (N51) -- (G-D);
        \draw[line width=2.5]  (G-S) -- (N11);

        \foreach \lindexB/\lindexA in {1/2,3/4}{
            \draw (N\lindexB1) -- (N\lindexA1);
            \foreach \i in {2,3,4,5}{
                \draw[line width=2.5] (N\lindexB\i) -- (N\lindexA\i);
                  \draw (N\lindexB\i) -- (N\lindexA1);
                  \draw (N\lindexB1) -- (N\lindexA\i);
        }
        }
    
        \foreach \lindexB/\lindexA in {2/3,4/5}{
            \draw (N\lindexB1) -- (N\lindexA1);
            \foreach \i in {1,2,3,4,5}
            \foreach \j in {1,2,3,4,5}
                    \draw (N\lindexB\i) -- (N\lindexA\j);
        }

        \foreach \lindexB/\lindexA in {2/3,4/5}
        \draw[line width=2.5] (N\lindexB1) -- (N\lindexA1);
        
        \node[anchor=west]() at (5,-3.5){\Large $\frac{2}{(L-1)N + 4}\widebar{C}$};
        \draw[line width=2.5] (3,-3.4) -- (5,-3.4);

        \node[anchor=west]() at (10,-3.4){\Large $\widebar{C}$};
            \draw (8,-3.4) -- (10,-3.4);


\end{tikzpicture}

